AVX Timing Side-Channel Attacks against Address Space Layout Randomization

Modern x86 processors support an AVX instruction set to boost performance. However, this extension may cause security issues. We discovered that there are vulnerable properties in implementing masked load/store instructions. Based on this, we present a novel AVX timing side-channel attack that can defeat address space layout randomization. We demonstrate the significance of our attack by showing User and Kernel ASLR breaks on the recent Intel and AMD processors in various environments, including cloud computing systems, an SGX enclave (a fine-grained ASLR break), and major operating systems. We further demonstrate that our attack can be used to infer user behavior, such as Bluetooth events and mouse movements. We highlight that stronger isolation or more fine-grained randomization should be adopted to successfully mitigate our presented attacks.

==> figs/i7-1065G7_ubuntu-18.04.4_5.4.0-81-generic_4.txt <==
0xffffffffc0115000    121    119    115    117    119    115    150    115    115    117    115    119    115    117    115    117
0xffffffffc0116000    107     92     91     93     92     92     93     93     92     91     92     92     92     91     91     93
0xffffffffc0117000    109     92     94     90     92     92     92     90     92     89     92     93     93     90     92     92
0xffffffffc0118000    107     92     94     91     92     90     92     92     93     92     92     93     92     93     92     93
0xffffffffc0119000    107     92     92     91     92     93     92     90     91     93     93     93     91     92     92     91
0xffffffffc011a000    105     90     93     94     91     91     92     92     91     92     91     92    102     92     90     93
0xffffffffc011b000    128     90     92     91     90     93     94     92     92     93     92     93     90     91     92     92
0xffffffffc011c000    162     92     90     90     90     93     93     91     91     94     91     94     92     92     92     94
0xffffffffc011d000    108     91     90     93     92     93     93     90     92     91     91     93     92     92     92     92
0xffffffffc011e000    109     95     92     92     92     94     91     92     90     92     93     90     92     92     93     91
0xffffffffc011f000    109     94     92     93     91     92     91     92     92     92     93     92     91     92     90     93
0xffffffffc0120000    103     93    103     91    103     95     96     94     92     93     91     92     92     93     92     93
0xffffffffc0121000    137    119    117    117    117    119    115    115    117    117    117    121    117    117    115    117
0xffffffffc0122000    105     89     91     90     91     92     90     93     90     90     92     92     92     91     92     92
0xffffffffc0123000    117    117    117    115    119    115    117    117    117    115    115    115    117    119    121    115
0xffffffffc0124000    107     91     90     94     94     92     92     92     93     93     94     94     93     94    103    103
0xffffffffc0125000    131    127    131    129    121    122    121    121    121    121    119    121    121    127    122    121
0xffffffffc0126000    123    123    119    127    125    122    121    133    123    121    121    121    121    123    121    121
0xffffffffc0127000    111     92     95     94     93     93     94     94     93     94     96     92     90     92     91     91
0xffffffffc0128000    107     92     91     92     94     91     91     93     92     91     92     92     90     90     92     93
0xffffffffc0129000    111     91     92     92     92     90     93     91     92     91     92     90     92     92     93     92
0xffffffffc012a000    109     91     90     91    168     92     92     94     91     96     96     92     92     94     93     93
0xffffffffc012b000    175     92     94     94     94     94     92     93     92     93     94     92     93     93     92     93
0xffffffffc012c000    109     91     93     92     95     92     92     92     93     92     93     93     92     92     92     91
0xffffffffc012d000    111     94     93     94     92     92     94     92     93     92     91     93     95     93     93     90
0xffffffffc012e000    105     90     92     92     92     93     94     91     90     90     93     93     90     92     92     91
0xffffffffc012f000    105     91     90     93     92     92     92     92     92     93     93     92     94     91     94     91
0xffffffffc0130000    107     92     92     92     90     93     91     92     90     90     92     93     92     91     91     92
0xffffffffc0131000    106     92     92     93     91     91     90     92     91     92     90     92     91     90     91     92
0xffffffffc0132000    117    117    115    117    115    117    117    115    114    115    117    115    115    115    113    117
0xffffffffc0133000    107     92     92     90     92     92     92     94     92     92     92     91     92     90     90     92
0xffffffffc0134000    115    117    117    117    133    117    115    117    119    115    115    119    117    119    115    119
0xffffffffc0135000    115    117    119    115    119    154    117    152    129    119    117    114    119    115    117    115
0xffffffffc0136000    107     88     93     94     92     94     92     91     92     92     93     93     92     92     93     90
0xffffffffc0137000    107     91     91     93     92     91     91     90     92     92     90     90     92     92     91     93
0xffffffffc0138000    105     93     93     93     93     92     91     91     91     90     93     92     92     92     93     93
0xffffffffc0139000    106     93     90     92     92     93     91    103     94     95     94     94     94     95     95    101
0xffffffffc013a000    105     93     94     94     96     93     92     92     92     92     94     92     93     91     90     92
0xffffffffc013b000    110     92     91     95     92     94     94     91     92     91     93     92     91     93     92     91
0xffffffffc013c000    131     93     92     90     94     95     94     94     93     96     95     94     96     94     94     95
0xffffffffc013d000    113     94     94     94     94     95     93     94     95     94     95     94     95     93     90     92
0xffffffffc013e000    108     92     90     92     91     92     93     90     90     91     92     93     90     92     92     92
0xffffffffc013f000    106     91     90     93     92     94     94     92     93     90     92     93     93     89     94     92
0xffffffffc0140000    110     91     92     92     90     93     92     94     92     92     91     91     93     90     92     92
0xffffffffc0141000    111     91     90     93     91     92     92     92     92     89     92     90     94     93     91     93
0xffffffffc0142000    121    119    119    117    121    121    117    119    121    119    119    119    119    119    117    120
0xffffffffc0143000    111     92     92     91     90     91     90     93     93     90     92     94     91     90     92     94
0xffffffffc0144000    109     95     92     93     91     94     90     92     92     92     94     90     92     92     94     91
0xffffffffc0145000    107     91     92     92     91     93     92     91     90     92     94     90     92     91     90     92
0xffffffffc0146000    111     92     93     93     91     94     91     92     92     92     92     91     91     92     93     93
0xffffffffc0147000    119    117    119    121    121    117    117    117    121    119    121    117    117    122    117    119
0xffffffffc0148000    104     92     92     91     92     90     93     94     90     92     90     93     91     91     91     92
0xffffffffc0149000    109     92     94     93     90     90     92     93     91     91     91     92     92     92     93     91
0xffffffffc014a000    111     90     91     92     93     93     92     92    100    103     96     94     93     91     93     90
0xffffffffc014b000    129     91     91     92     93     92     91     92     93     92     93     91     92     93     91     93
0xffffffffc014c000    109     92     92     94     90     92     93     91     91     92     90     92     93     93     90     92
0xffffffffc014d000    109     92     93     90     92     90     92     92     92     92    103     93     92     92     93     92
0xffffffffc014e000    119    117    121    115    119    119    117    117    121    117    117    126    119    117    117    117


==> figs/kernel_mapped.txt <==
100,1,0
92,1,0
95,1,0
92,1,0
91,1,0
92,1,0
92,1,0
90,1,0
92,1,0
92,1,0
92,1,0
94,1,0
93,1,0
92,1,0
93,1,0
92,1,0
93,1,0
92,1,0
93,1,0
93,1,0
93,1,0
95,1,0
95,1,0
91,1,0
95,1,0
90,1,0
94,1,0
93,1,0
94,1,0
94,1,0
93,1,0
94,1,0
93,1,0
93,1,0
92,1,0
92,1,0
94,1,0
94,1,0
93,1,0
92,1,0
92,1,0
92,1,0
94,1,0
92,1,0
92,1,0
94,1,0
96,1,0
92,1,0
95,1,0
92,1,0
93,1,0
92,1,0
93,1,0
94,1,0
93,1,0
93,1,0
93,1,0
93,1,0
94,1,0
93,1,0
94,1,0
94,1,0
92,1,0
94,1,0
92,1,0
95,1,0
91,1,0
94,1,0
92,1,0
93,1,0
93,1,0
96,1,0
92,1,0
92,1,0
93,1,0
93,1,0
93,1,0
93,1,0
92,1,0
93,1,0
93,1,0
94,1,0
93,1,0
93,1,0
102,1,0
94,1,0
94,1,0
92,1,0
93,1,0
92,1,0
92,1,0
93,1,0
95,1,0
94,1,0
90,1,0
94,1,0
92,1,0
92,1,0
92,1,0


==> figs/kernel_unmapped.txt <==
107,1,2
108,1,2
106,1,2
107,1,2
109,1,2
107,1,2
107,1,2
109,1,2
107,1,2
108,1,2
107,1,2
107,1,2
107,1,2
106,1,2
107,1,2
106,1,2
107,1,2
108,1,2
107,1,2
109,1,2
107,1,2
109,1,2
106,1,2
107,1,2
106,1,2
107,1,2
107,1,2
107,1,2
107,1,2
107,1,2
107,1,2
107,1,2
107,1,2
107,1,2
108,1,2
107,1,2
107,1,2
109,1,2
107,1,2
107,1,2
106,1,2
107,1,2
107,1,2
109,1,2
107,1,2
107,1,2
108,1,2
109,1,2
107,1,2
107,1,2
106,1,2
107,1,2
108,1,2
108,1,2
106,1,2
107,1,2
107,1,2
106,1,2
109,1,2
107,1,2
107,1,2
107,1,2
109,1,2
107,1,2
108,1,2
108,1,2
109,1,2
109,1,2
107,1,2
108,1,2
105,1,2
107,1,2
108,1,2
107,1,2
107,1,2
109,1,2
107,1,2
108,1,2
109,1,2
107,1,2
107,1,2
105,1,2
104,1,2
109,1,2
109,1,2
107,1,2
107,1,2
107,1,2
107,1,2
107,1,2
107,1,2
109,1,2
107,1,2
107,1,2
105,1,2
108,1,2
105,1,2
108,1,2
106,1,2


==> figs/result_load.txt <==
0xffffffff80000000    247    107
0xffffffff80200000    105    105
0xffffffff80400000    105    107
0xffffffff80600000    106    105
0xffffffff80800000    107    107
0xffffffff80a00000    107    106
0xffffffff80c00000    109    107
0xffffffff80e00000    107    105
0xffffffff81000000    111    107
0xffffffff81200000    107    105
0xffffffff81400000    107    106
0xffffffff81600000    107    105
0xffffffff81800000    106    109
0xffffffff81a00000    107    109
0xffffffff81c00000    107    107
0xffffffff81e00000    107    107
0xffffffff82000000    110    109
0xffffffff82200000    106    109
0xffffffff82400000    107    108
0xffffffff82600000    110    106
0xffffffff82800000    106    107
0xffffffff82a00000    107    108
0xffffffff82c00000    107    109
0xffffffff82e00000    107    105
0xffffffff83000000    110    109
0xffffffff83200000    106    107
0xffffffff83400000    105    109
0xffffffff83600000    106    108
0xffffffff83800000    107    107
0xffffffff83a00000    108    106
0xffffffff83c00000    107    106
0xffffffff83e00000    107    107
0xffffffff84000000    111    107
0xffffffff84200000    107    106
0xffffffff84400000    107    107
0xffffffff84600000    107    107
0xffffffff84800000    107    107
0xffffffff84a00000    107    107
0xffffffff84c00000    107    109
0xffffffff84e00000    108    106
0xffffffff85000000    111    106
0xffffffff85200000    107    107
0xffffffff85400000    109    107
0xffffffff85600000    107    107
0xffffffff85800000    108    108
0xffffffff85a00000    107    107
0xffffffff85c00000    107    107
0xffffffff85e00000    107    107
0xffffffff86000000    109    107
0xffffffff86200000    106    106
0xffffffff86400000    107    107
0xffffffff86600000    107    105
0xffffffff86800000    107    107
0xffffffff86a00000    105    105
0xffffffff86c00000    106    107
0xffffffff86e00000    105    107
0xffffffff87000000    109    107
0xffffffff87200000    107    109
0xffffffff87400000    105    106
0xffffffff87600000    108    108
0xffffffff87800000    107    107
0xffffffff87a00000    108    107
0xffffffff87c00000    107    106
0xffffffff87e00000    106    108
0xffffffff88000000    109    104
0xffffffff88200000    105    107
0xffffffff88400000    106    107
0xffffffff88600000    107    105
0xffffffff88800000    107    106
0xffffffff88a00000    107    109
0xffffffff88c00000    109    107
0xffffffff88e00000    107    107
0xffffffff89000000    113    105
0xffffffff89200000    106    107
0xffffffff89400000    107    107
0xffffffff89600000    107    108
0xffffffff89800000    107    107
0xffffffff89a00000    106    107
0xffffffff89c00000    107    110
0xffffffff89e00000    108    108
0xffffffff8a000000    111    109
0xffffffff8a200000    109    106
0xffffffff8a400000    108    107
0xffffffff8a600000    107    109
0xffffffff8a800000    107    107
0xffffffff8aa00000    107    107
0xffffffff8ac00000    108    109
0xffffffff8ae00000    107    107
0xffffffff8b000000    111    106
0xffffffff8b200000    107    107
0xffffffff8b400000    107    109
0xffffffff8b600000    107    107
0xffffffff8b800000    107    108
0xffffffff8ba00000    107    107
0xffffffff8bc00000    109    109
0xffffffff8be00000    107    107
0xffffffff8c000000    111    111
0xffffffff8c200000    107    107
0xffffffff8c400000    105    107
0xffffffff8c600000    107    107
0xffffffff8c800000    107    106
0xffffffff8ca00000    107    107
0xffffffff8cc00000    105    105
0xffffffff8ce00000    107    107
0xffffffff8d000000    110    107
0xffffffff8d200000    106    107
0xffffffff8d400000    105    107
0xffffffff8d600000    108    106
0xffffffff8d800000    105    107
0xffffffff8da00000    108    108
0xffffffff8dc00000    109    106
0xffffffff8de00000    108    106
0xffffffff8e000000    111    109
0xffffffff8e200000    107    107
0xffffffff8e400000    106    107
0xffffffff8e600000    107    107
0xffffffff8e800000    105    106
0xffffffff8ea00000    107    107
0xffffffff8ec00000    109    109
0xffffffff8ee00000    107    107
0xffffffff8f000000    111    107
0xffffffff8f200000    107    105
0xffffffff8f400000    107    109
0xffffffff8f600000    108    108
0xffffffff8f800000    105    105
0xffffffff8fa00000    108    105
0xffffffff8fc00000    107    106
0xffffffff8fe00000    108    106
0xffffffff90000000    109    106
0xffffffff90200000    105    109
0xffffffff90400000    107    105
0xffffffff90600000    105    107
0xffffffff90800000    108    106
0xffffffff90a00000    105    107
0xffffffff90c00000    107    107
0xffffffff90e00000    107    107
0xffffffff91000000    112    107
0xffffffff91200000    108    107
0xffffffff91400000    107    109
0xffffffff91600000    105    107
0xffffffff91800000    105    107
0xffffffff91a00000    106    107
0xffffffff91c00000    109    111
0xffffffff91e00000    108    108
0xffffffff92000000    109    108
0xffffffff92200000    107    107
0xffffffff92400000    108    109
0xffffffff92600000    107    107
0xffffffff92800000    107    107
0xffffffff92a00000    105    109
0xffffffff92c00000    106    109
0xffffffff92e00000    105    107
0xffffffff93000000    109    108
0xffffffff93200000    109    107
0xffffffff93400000    107    107
0xffffffff93600000    107    109
0xffffffff93800000    106    108
0xffffffff93a00000    107    107
0xffffffff93c00000    109    107
0xffffffff93e00000    107    109
0xffffffff94000000    111    105
0xffffffff94200000    107    105
0xffffffff94400000    109    108
0xffffffff94600000    108    106
0xffffffff94800000    108    107
0xffffffff94a00000    107    106
0xffffffff94c00000    107    105
0xffffffff94e00000    109    107
0xffffffff95000000    112    107
0xffffffff95200000    108    107
0xffffffff95400000    107    107
0xffffffff95600000    106    108
0xffffffff95800000    109    107
0xffffffff95a00000    108    108
0xffffffff95c00000    107    108
0xffffffff95e00000    106    107
0xffffffff96000000    111    107
0xffffffff96200000    107    106
0xffffffff96400000    106    107
0xffffffff96600000    107    107
0xffffffff96800000    107    109
0xffffffff96a00000    105    107
0xffffffff96c00000    108    105
0xffffffff96e00000    107    107
0xffffffff97000000    111    107
0xffffffff97200000    107    105
0xffffffff97400000    107    106
0xffffffff97600000    108    106
0xffffffff97800000    109    105
0xffffffff97a00000    104    108
0xffffffff97c00000    107    106
0xffffffff97e00000    108    106
0xffffffff98000000    109    107
0xffffffff98200000    105    105
0xffffffff98400000    106    105
0xffffffff98600000    107    107
0xffffffff98800000    106    106
0xffffffff98a00000    107    109
0xffffffff98c00000    107    107
0xffffffff98e00000    107    107
0xffffffff99000000    111    107
0xffffffff99200000    109    108
0xffffffff99400000    107    107
0xffffffff99600000    107    105
0xffffffff99800000    107    107
0xffffffff99a00000    107    107
0xffffffff99c00000    108    107
0xffffffff99e00000    107    106
0xffffffff9a000000    111    113
0xffffffff9a200000    107    108
0xffffffff9a400000    107    105
0xffffffff9a600000    107    107
0xffffffff9a800000    109    107
0xffffffff9aa00000    107    107
0xffffffff9ac00000    106    109
0xffffffff9ae00000    107    105
0xffffffff9b000000    109    107
0xffffffff9b200000    108    107
0xffffffff9b400000    106    107
0xffffffff9b600000    107    109
0xffffffff9b800000    107    107
0xffffffff9ba00000    107    109
0xffffffff9bc00000    107    107
0xffffffff9be00000    107    107
0xffffffff9c000000    109    106
0xffffffff9c200000    107    107
0xffffffff9c400000    107    108
0xffffffff9c600000    106    107
0xffffffff9c800000    107    107
0xffffffff9ca00000    109    107
0xffffffff9cc00000    108    109
0xffffffff9ce00000    107    107
0xffffffff9d000000    111    106
0xffffffff9d200000    105    109
0xffffffff9d400000    105    109
0xffffffff9d600000    107    107
0xffffffff9d800000    107    109
0xffffffff9da00000    107    107
0xffffffff9dc00000    107    107
0xffffffff9de00000    105    107
0xffffffff9e000000    111    107
0xffffffff9e200000    108    107
0xffffffff9e400000    108    107
0xffffffff9e600000    109    107
0xffffffff9e800000    108    109
0xffffffff9ea00000    107    109
0xffffffff9ec00000    107    107
0xffffffff9ee00000    109    105
0xffffffff9f000000    111    107
0xffffffff9f200000    108    107
0xffffffff9f400000    106    107
0xffffffff9f600000    107    108
0xffffffff9f800000    107    105
0xffffffff9fa00000    107    108
0xffffffff9fc00000    105    105
0xffffffff9fe00000    105    107
0xffffffffa0000000    109    107
0xffffffffa0200000    108    107
0xffffffffa0400000    106    105
0xffffffffa0600000    105    105
0xffffffffa0800000    107    105
0xffffffffa0a00000    107    107
0xffffffffa0c00000    109    107
0xffffffffa0e00000    105    107
0xffffffffa1000000    110    106
0xffffffffa1200000    107    106
0xffffffffa1400000    105    107
0xffffffffa1600000    107    107
0xffffffffa1800000    108    107
0xffffffffa1a00000    106    107
0xffffffffa1c00000    107    106
0xffffffffa1e00000     94     91
0xffffffffa2000000     94     92
0xffffffffa2200000     95     92
0xffffffffa2400000     96     92
0xffffffffa2600000    111     93
0xffffffffa2800000     94     95
0xffffffffa2a00000     94     93
0xffffffffa2c00000     94     92
0xffffffffa2e00000     93     94
0xffffffffa3000000     93     92
0xffffffffa3200000    117     92
0xffffffffa3400000     92     94
0xffffffffa3600000    214     92
0xffffffffa3800000    197     93
0xffffffffa3a00000     93     93
0xffffffffa3c00000    201     93
0xffffffffa3e00000     94     94
0xffffffffa4000000    111    107
0xffffffffa4200000    106    107
0xffffffffa4400000    106    105
0xffffffffa4600000    105    108
0xffffffffa4800000    108    106
0xffffffffa4a00000    105    109
0xffffffffa4c00000    109    107
0xffffffffa4e00000    106    108
0xffffffffa5000000    111    107
0xffffffffa5200000    107    108
0xffffffffa5400000    107    107
0xffffffffa5600000    107    107
0xffffffffa5800000    107    107
0xffffffffa5a00000    109    108
0xffffffffa5c00000    107    108
0xffffffffa5e00000    110    109
0xffffffffa6000000    111    107
0xffffffffa6200000    105    107
0xffffffffa6400000    107    107
0xffffffffa6600000    107    107
0xffffffffa6800000    107    107
0xffffffffa6a00000    109    106
0xffffffffa6c00000    107    106
0xffffffffa6e00000    108    107
0xffffffffa7000000    109    107
0xffffffffa7200000    107    105
0xffffffffa7400000    106    107
0xffffffffa7600000    107    106
0xffffffffa7800000    106    107
0xffffffffa7a00000    109    107
0xffffffffa7c00000    107    108
0xffffffffa7e00000    106    107
0xffffffffa8000000    109    105
0xffffffffa8200000    106    107
0xffffffffa8400000    106    107
0xffffffffa8600000    107    106
0xffffffffa8800000    109    106
0xffffffffa8a00000    107    107
0xffffffffa8c00000    107    109
0xffffffffa8e00000    107    105
0xffffffffa9000000    109    108
0xffffffffa9200000    107    107
0xffffffffa9400000    107    109
0xffffffffa9600000    107    109
0xffffffffa9800000    107    107
0xffffffffa9a00000    107    107
0xffffffffa9c00000    109    109
0xffffffffa9e00000    109    107
0xffffffffaa000000    110    109
0xffffffffaa200000    105    106
0xffffffffaa400000    105    107
0xffffffffaa600000    106    107
0xffffffffaa800000    109    109
0xffffffffaaa00000    107    107
0xffffffffaac00000    109    107
0xffffffffaae00000    107    107
0xffffffffab000000    110    109
0xffffffffab200000    107    107
0xffffffffab400000    107    107
0xffffffffab600000    109    107
0xffffffffab800000    107    109
0xffffffffaba00000    109    107
0xffffffffabc00000    106    107
0xffffffffabe00000    105    107
0xffffffffac000000    108    108
0xffffffffac200000    107    107
0xffffffffac400000    107    106
0xffffffffac600000    106    107
0xffffffffac800000    107    107
0xffffffffaca00000    107    109
0xffffffffacc00000    106    107
0xfffffffface00000    107    107
0xffffffffad000000    109    107
0xffffffffad200000    106    107
0xffffffffad400000    107    108
0xffffffffad600000    107    108
0xffffffffad800000    107    107
0xffffffffada00000    107    108
0xffffffffadc00000    107    109
0xffffffffade00000    106    109
0xffffffffae000000    109    107
0xffffffffae200000    107    109
0xffffffffae400000    108    107
0xffffffffae600000    107    107
0xffffffffae800000    108    107
0xffffffffaea00000    107    106
0xffffffffaec00000    107    107
0xffffffffaee00000    107    107
0xffffffffaf000000    109    107
0xffffffffaf200000    108    105
0xffffffffaf400000    106    107
0xffffffffaf600000    105    106
0xffffffffaf800000    106    107
0xffffffffafa00000    106    107
0xffffffffafc00000    107    107
0xffffffffafe00000    107    106
0xffffffffb0000000    111    107
0xffffffffb0200000    105    106
0xffffffffb0400000    107    105
0xffffffffb0600000    107    106
0xffffffffb0800000    107    108
0xffffffffb0a00000    109    107
0xffffffffb0c00000    109    107
0xffffffffb0e00000    107    109
0xffffffffb1000000    109    105
0xffffffffb1200000    108    105
0xffffffffb1400000    105    108
0xffffffffb1600000    106    107
0xffffffffb1800000    105    107
0xffffffffb1a00000    105    107
0xffffffffb1c00000    108    107
0xffffffffb1e00000    107    107
0xffffffffb2000000    110    109
0xffffffffb2200000    107    106
0xffffffffb2400000    107    107
0xffffffffb2600000    109    107
0xffffffffb2800000    107    109
0xffffffffb2a00000    108    107
0xffffffffb2c00000    107    106
0xffffffffb2e00000    107    106
0xffffffffb3000000    109    109
0xffffffffb3200000    107    108
0xffffffffb3400000    107    105
0xffffffffb3600000    107    107
0xffffffffb3800000    107    107
0xffffffffb3a00000    107    107
0xffffffffb3c00000    106    107
0xffffffffb3e00000    107    105
0xffffffffb4000000    110    108
0xffffffffb4200000    107    104
0xffffffffb4400000    107    107
0xffffffffb4600000    107    107
0xffffffffb4800000    107    107
0xffffffffb4a00000    108    107
0xffffffffb4c00000    109    106
0xffffffffb4e00000    107    106
0xffffffffb5000000    111    107
0xffffffffb5200000    107    108
0xffffffffb5400000    105    107
0xffffffffb5600000    105    109
0xffffffffb5800000    105    107
0xffffffffb5a00000    107    109
0xffffffffb5c00000    106    107
0xffffffffb5e00000    107    107
0xffffffffb6000000    108    108
0xffffffffb6200000    107    105
0xffffffffb6400000    107    106
0xffffffffb6600000    107    106
0xffffffffb6800000    109    106
0xffffffffb6a00000    105    105
0xffffffffb6c00000    107    107
0xffffffffb6e00000    107    107
0xffffffffb7000000    111    107
0xffffffffb7200000    106    107
0xffffffffb7400000    106    105
0xffffffffb7600000    107    107
0xffffffffb7800000    106    107
0xffffffffb7a00000    108    107
0xffffffffb7c00000    107    106
0xffffffffb7e00000    108    107
0xffffffffb8000000    109    105
0xffffffffb8200000    104    107
0xffffffffb8400000    105    106
0xffffffffb8600000    106    107
0xffffffffb8800000    109    107
0xffffffffb8a00000    107    105
0xffffffffb8c00000    108    109
0xffffffffb8e00000    107    107
0xffffffffb9000000    110    109
0xffffffffb9200000    105    106
0xffffffffb9400000    105    107
0xffffffffb9600000    105    107
0xffffffffb9800000    108    107
0xffffffffb9a00000    108    105
0xffffffffb9c00000    107    107
0xffffffffb9e00000    105    108
0xffffffffba000000    109    109
0xffffffffba200000    107    106
0xffffffffba400000    107    107
0xffffffffba600000    107    107
0xffffffffba800000    107    107
0xffffffffbaa00000    106    106
0xffffffffbac00000    107    106
0xffffffffbae00000    106    105
0xffffffffbb000000    109    107
0xffffffffbb200000    104    107
0xffffffffbb400000    106    107
0xffffffffbb600000    107    109
0xffffffffbb800000    106    107
0xffffffffbba00000    106    107
0xffffffffbbc00000    108    107
0xffffffffbbe00000    107    107
0xffffffffbc000000    112    109
0xffffffffbc200000    105    107
0xffffffffbc400000    107    105
0xffffffffbc600000    107    107
0xffffffffbc800000    106    107
0xffffffffbca00000    107    106
0xffffffffbcc00000    107    109
0xffffffffbce00000    109    108
0xffffffffbd000000    111    107
0xffffffffbd200000    107    109
0xffffffffbd400000    106    107
0xffffffffbd600000    107    107
0xffffffffbd800000    106    107
0xffffffffbda00000    106    104
0xffffffffbdc00000    107    108
0xffffffffbde00000    107    108
0xffffffffbe000000    111    107
0xffffffffbe200000    107    108
0xffffffffbe400000    109    107
0xffffffffbe600000    109    105
0xffffffffbe800000    107    109
0xffffffffbea00000    107    107
0xffffffffbec00000    106    107
0xffffffffbee00000    107    107
0xffffffffbf000000    110    108
0xffffffffbf200000    107    107
0xffffffffbf400000    107    108
0xffffffffbf600000    108    107
0xffffffffbf800000    105    108
0xffffffffbfa00000    105    107
0xffffffffbfc00000    107    105
0xffffffffbfe00000    107    107


==> figs/user_mapped.txt <==
15,0,0
16,0,0
12,0,0
13,0,0
14,0,0
13,0,0
15,0,0
14,0,0
13,0,0
14,0,0
13,0,0
14,0,0
14,0,0
14,0,0
12,0,0
15,0,0
13,0,0
15,0,0
12,0,0
15,0,0
14,0,0
14,0,0
15,0,0
14,0,0
14,0,0
15,0,0
12,0,0
13,0,0
13,0,0
15,0,0
14,0,0
15,0,0
13,0,0
14,0,0
14,0,0
14,0,0
14,0,0
14,0,0
14,0,0
14,0,0
14,0,0
14,0,0
15,0,0
14,0,0
14,0,0
12,0,0
15,0,0
14,0,0
11,0,0
14,0,0
13,0,0
14,0,0
14,0,0
15,0,0
14,0,0
15,0,0
14,0,0
13,0,0
15,0,0
14,0,0
14,0,0
15,0,0
14,0,0
13,0,0
14,0,0
14,0,0
13,0,0
14,0,0
13,0,0
14,0,0
12,0,0
15,0,0
14,0,0
12,0,0
14,0,0
14,0,0
14,0,0
14,0,0
14,0,0
14,0,0
12,0,0
11,0,0
14,0,0
14,0,0
14,0,0
14,0,0
15,0,0
12,0,0
16,0,0
16,0,0
14,0,0
12,0,0
13,0,0
15,0,0
15,0,0
14,0,0
13,0,0
14,0,0
13,0,0


==> figs/user_unmapped.txt <==
109,1,2
111,1,2
110,1,2
111,1,2
111,1,2
111,1,2
109,1,2
111,1,2
110,1,2
111,1,2
111,1,2
112,1,2
109,1,2
111,1,2
111,1,2
113,1,2
111,1,2
111,1,2
111,1,2
111,1,2
109,1,2
111,1,2
110,1,2
109,1,2
112,1,2
111,1,2
111,1,2
111,1,2
111,1,2
111,1,2
111,1,2
111,1,2
111,1,2
111,1,2
110,1,2
111,1,2
110,1,2
111,1,2
111,1,2
110,1,2
111,1,2
111,1,2
111,1,2
111,1,2
111,1,2
109,1,2
110,1,2
111,1,2
109,1,2
111,1,2
111,1,2
111,1,2
111,1,2
111,1,2
111,1,2
111,1,2
111,1,2
111,1,2
113,1,2
111,1,2
109,1,2
110,1,2
109,1,2
111,1,2
111,1,2
110,1,2
109,1,2
111,1,2
111,1,2
111,1,2
111,1,2
111,1,2
109,1,2
111,1,2
111,1,2
109,1,2
112,1,2
111,1,2
112,1,2
109,1,2
110,1,2
111,1,2
111,1,2
111,1,2
111,1,2
111,1,2
111,1,2
109,1,2
109,1,2
111,1,2
112,1,2
111,1,2
111,1,2
109,1,2
109,1,2
111,1,2
111,1,2
109,1,2
110,1,2

